A Concise Guide on the Integration of Battery Electric Buses into Urban Bus Networks

With the increasing market penetration of battery-electric buses into urban bus networks, practitioners face many novel planning problems. As a result, the interest in optimization-based decision-making for these planning problems increases but practitioners' requirements on planning solutions and current academic approaches often diverge. Against this background, this survey aims to provide a concise guide on optimization-based planning approaches for integrating battery-electric buses into urban bus networks for both practitioners and academics. First, we derive practitioners' requirements for integrating battery-electric buses from state-of-the-art specifications, project reports, and expert knowledge. Second, we analyze whether existing optimization-based planning models fulfill these practitioners' requirements. Based on this analysis, we carve out the existing gap between practice and research and discuss how to address these in future research.

==> data/data_meta.csv <==
name;year;deadhead.;recharging;location;stage;type;author;case;meth.;class;method
Adler2017a;2017;with;full;stations;operational;journal;america;0;1;EB-VSP;exact
An2019a;2019;with;full;swapping;strategic;journal;asia-pacific;1;1;EB-CLP;heuristic
An2020a;2020;with;partial;stations;strategic;journal;asia-pacific;1;1;EB-CLP;heuristic
Berthold2017a;2017;without;partial;stops;strategic;conference paper;europe;0;0;EB-CLP;commercial
Chen2013a;2013;without;partial;stops;strategic;conference paper;europe;1;0;EB-CLP;commercial
Dirks2021a;2021;with;partial;terminals;strategic;-;europe;1;0;EB-FTP;commercial
Islam2019a;2019;without;full;depot;strategic;journal;america;1;0;EB-FTP;commercial
Janovec2019a;2019;with;partial;terminals;operational;conference paper;europe;0;0;EB-VSP;commercial
Jefferies2020a;2020;with;full;terminals;strategic;journal;europe;1;1;EB-CLSAP;heuristic
Ke2016a;2016;with;partial;depot;operational;journal;asia-pacific;1;1;EB-SAP;heuristic
Kunith2013a;2013;without;partial;stops;strategic;conference paper;europe;1;0;EB-CLP;commercial
Kunith2016a;2016;without;partial;terminals;strategic;conference paper;europe;1;0;EB-CLP;commercial
Kunith2017b;2017;without;partial;terminals;strategic;journal;europe;1;0;EB-CLP;commercial
Li2014a;2014;with;full;swapping;operational;journal;america;1;1;EB-VSP;exact
Li2018a;2018;without;full;terminals;strategic;journal;asia-pacific;1;0;EB-FTP;commercial
Li2018c;2018;with;full;stations;strategic;conference paper;asia-pacific;0;0;EB-CLSAP;commercial
Li2019a;2019;with;full;stations;strategic;journal;asia-pacific;0;0;EB-CLSAP;commercial
Lin2019a;2019;with;full;stations;strategic;journal;asia-pacific;1;1;EB-CLP;heuristic
Lin2019b;2019;without;full;depot;strategic;journal;asia-pacific;1;0;EB-CLP;commercial
Liu2018b;2018;without;partial;stops;strategic;journal;america;1;0;EB-CLP;commercial
Liu2020a;2020;with;partial;terminals;operational;journal;asia-pacific;1;1;EB-VSP;heuristic
Lotfi2020a;2020;without;partial;terminals;strategic;journal;europe;1;0;EB-CLP;commercial
Paul2014a;2014;without;partial;terminals;operational;conference paper;asia-pacific;1;1;EB-VSP;heuristic
Pelletier2019a;2019;without;full;stops;strategic;journal;america;1;0;EB-FTP;commercial
Reuer2015a;2015;with;full;terminals;operational;conference paper;europe;0;1;EB-SAP;heuristic
Rinaldi2019a;2019;without;full;terminals;operational;journal;europe;1;0;EB-VSP;commercial
Rinaldi2019b;2019;without;full;terminals;operational;conference paper;europe;1;0;EB-VSP;commercial
Rogge2018a;2018;with;full;depot;operational;journal;europe;1;1;EB-SAP;heuristic
Rohrbeck2018a;2018;without;partial;stops;strategic;conference paper;europe;0;0;EB-CLP;commercial
Sassi2017a;2017;with;partial;terminals;operational;journal;europe;0;1;EB-SAP;heuristic
Sebastiani2016a;2016;without;partial;stops;strategic;working paper;america;1;1;EB-CLP;heuristic
Tang2019a;2019;with;full;depot;operational;journal;asia-pacific;1;1;EB-VSP;exact
Teng2020a;2020;with;full;depot;operational;journal;asia-pacific;1;1;EB-VSP;heuristic
vanKootenNiekerk2017a;2017;with;partial;stations;operational;journal;europe;1;1;EB-VSP;exact
Wehres2016a;2016;without;partial;stops;strategic;conference paper;europe;0;1;EB-CLP;heuristic
Wei2018a;2018;with;full;terminals;strategic;journal;america;1;0;EB-CLSAP;commercial
Wen2016a;2016;with;partial;stations;operational;journal;asia-pacific;0;1;EB-VSP;heuristic
Xylia2017a;2017;without;partial;stops;strategic;conference paper;europe;1;0;EB-CLP;commercial
Xylia2017b;2017;without;partial;stops;strategic;journal;europe;1;0;EB-CLP;commercial
Yao2020a;2020;with;full;depot;operational;journal;asia-pacific;1;1;EB-SAP;heuristic
Zhou2020b;2020;with;full;terminals;strategic;journal;america;1;0;EB-CLP;commercial


==> data/data_req.csv <==
;T1;T2;T3;T4;T5;T6;F1;F2;F3;F5;F4;I1;I2;I3;I4;E1;E2;E3;C1;C2;S1;S2;D1;D2;
name;1;2;4;3;5;6;7;8;9;11;10;12;13;14;15;16;17;18;19;20;21;22;23;24;class
Adler2017a;1;0;0;0;0;1;0;0;0;0;1;0;0;0;0;0;0;0;0;0;1;1;1;1;EB-VSP
An2019a;0;0;1;0;0;1;0;0;1;0;0;1;1;0;1;0;0;1;0;0;0;0;1;1;EB-CLP
An2020a;1;0;1;0;1;1;0;0;1;0;0;0;1;0;0;0;0;1;1;0;0;0;1;1;EB-CLP
Berthold2017a;0;0;1;0;0;0;0;0;0;0;0;0;1;0;0;0;0;0;1;0;0;0;0;0;EB-CLP
Chen2013a;0;1;1;0;0;1;0;0;0;0;0;1;1;1;0;0;0;0;1;0;0;0;0;0;EB-CLP
Islam2019a;1;1;1;1;1;1;1;1;1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;EB-FTP
Janovec2019a;1;1;0;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;1;0;1;1;1;1;EB-VSP
Ke2016a;1;1;1;0;0;1;0;0;0;0;1;0;0;0;1;0;1;0;1;1;0;1;1;1;EB-SAP
Kunith2013a;0;0;1;0;0;0;0;0;0;0;0;0;1;0;0;1;0;0;1;1;0;0;0;0;EB-CLP
Kunith2016a;0;0;1;0;0;0;0;0;0;1;0;0;1;0;1;1;0;0;1;1;0;0;0;0;EB-CLP
Kunith2017b;0;1;1;0;0;0;0;0;0;1;1;0;1;0;1;1;0;0;1;1;0;0;0;0;EB-CLP
Li2014a;0;0;0;1;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;1;1;1;1;EB-VSP
Li2018a;1;0;0;0;0;1;1;1;1;0;0;0;0;0;0;0;0;0;0;0;0;1;0;0;EB-FTP
Li2018c;1;1;1;1;1;1;0;0;1;1;1;0;1;0;0;0;1;0;0;1;0;1;1;1;EB-CLSAP
Li2019a;1;1;1;1;1;1;0;0;1;1;1;0;1;0;0;0;1;0;0;1;0;1;1;1;EB-CLSAP
Lin2019a;0;0;1;0;1;1;0;0;0;0;0;0;1;0;1;0;0;0;0;0;0;0;1;1;EB-CLP
Lin2019b;0;0;1;0;1;1;0;1;0;0;0;0;1;0;1;0;0;0;0;0;0;0;0;0;EB-CLP
Liu2018b;0;1;1;0;0;0;0;0;1;0;1;1;1;1;0;1;1;1;1;0;0;0;0;0;EB-CLP
Liu2020a;1;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;1;0;1;1;1;1;EB-VSP
Paul2014a;0;0;0;0;0;1;0;0;1;0;0;0;0;0;0;0;1;0;1;0;1;1;0;0;EB-VSP
Pelletier2019a;1;0;1;1;0;1;1;1;1;1;1;1;0;1;0;0;1;0;0;0;0;0;0;0;EB-FTP
Reuer2015a;1;0;0;0;0;1;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;1;1;1;EB-SAP
Rinaldi2019a;0;0;0;0;0;1;0;0;1;0;0;0;0;0;0;0;0;0;0;0;1;1;0;0;EB-VSP
Rinaldi2019b;0;0;0;0;0;1;0;0;1;0;0;0;0;0;0;0;0;0;0;0;1;1;0;0;EB-VSP
Rogge2018a;1;1;1;1;1;1;0;0;1;1;1;0;0;0;1;1;1;0;0;0;0;1;1;1;EB-SAP
Rohrbeck2018a;0;1;1;0;0;0;0;1;0;0;0;0;1;0;0;0;0;0;1;0;0;0;0;0;EB-CLP
Sassi2017a;0;0;0;0;0;1;0;0;1;0;0;0;0;0;0;0;0;0;1;0;0;1;1;0;EB-SAP
Sebastiani2016a;0;0;1;0;0;0;0;0;0;0;0;0;1;0;0;1;0;0;1;1;0;0;0;0;EB-CLP
Tang2019a;1;0;0;0;0;1;0;0;0;0;0;0;0;0;0;1;0;1;0;0;1;1;1;1;EB-VSP
Teng2020a;1;0;0;0;0;1;0;0;0;1;0;0;0;0;0;0;0;0;0;0;1;1;1;1;EB-VSP
vanKootenNiekerk2017a;1;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;1;1;1;1;1;1;EB-VSP
Wehres2016a;0;1;1;0;0;0;0;0;0;0;0;1;1;1;0;0;0;1;1;0;0;0;0;0;EB-CLP
Wei2018a;1;0;1;0;0;0;0;0;1;0;0;0;1;0;1;0;0;0;0;0;0;1;1;1;EB-CLSAP
Wen2016a;1;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;1;0;1;1;1;1;EB-VSP
Xylia2017a;0;0;1;1;1;1;0;0;1;0;0;1;1;1;0;0;0;0;1;0;0;0;0;0;EB-CLP
Xylia2017b;0;0;1;1;1;1;0;0;1;0;0;1;1;1;0;0;0;0;1;0;0;0;0;0;EB-CLP
Yao2020a;1;1;1;0;0;1;0;0;0;1;1;0;0;0;1;0;1;0;0;0;0;1;1;1;EB-SAP
Jefferies2020a;1;1;1;1;1;1;0;0;1;1;1;0;1;0;1;1;1;0;0;0;0;1;1;0;EB-CLSAP
Lotfi2020a;1;1;1;1;1;1;0;0;0;0;1;1;1;1;0;0;0;0;1;0;0;0;0;0;EB-CLP
Zhou2020b;1;0;1;0;0;0;0;0;1;0;0;0;1;0;1;0;0;0;0;0;0;0;0;0;EB-CLP
Dirks2021a;1;1;1;1;1;1;1;1;1;0;1;0;1;0;0;0;0;0;1;0;0;1;1;0;EB-FTP


==> figures/figBoxPlot/figBoxPlot.csv <==
0.3475;0.44;0.52;0.25;0.58;
0.25;0.29;0.31;0.17;0.33;
0.25;0.46;0.5;0.21;0.63;
0.555;0.63;0.63;0.33;0.63;
0.21;0.29;0.38;0.13;0.46;


==> figures/figBuses/figBuses.csv <==
year;num
2013;360
2014;365
2015;392
2016;661
2017;830
2018;1449
2019;3418
2020;3855


==> figures/figCLP/fig_CLP.csv <==
req;num
1;3
2;6
3;17
4;3
5;6
6;8
7;0
8;2
9;6
10;2
11;3
12;7
13;17
14;6
15;6
16;5
17;1
18;4
19;13
20;4
21;0
22;0
23;3
24;3


==> figures/figCLSAP/fig_CLSAP.csv <==
req;num
1;4
2;3
3;4
4;3
5;3
6;3
7;0
8;0
9;4
10;3
11;3
12;0
13;4
14;0
15;2
16;1
17;3
18;0
19;0
20;2
21;0
22;4
23;4
24;3


==> figures/figCase/figCase.csv <==
class;without;with
1;0;4
2;3;14
3;2;2
4;2;3
5;3;8


==> figures/figFTP/fig_FTP.csv <==
req;num
1;4
2;2
3;3
4;3
5;2
6;4
7;4
8;4
9;4
10;1
11;2
12;1
13;1
14;1
15;0
16;0
17;1
18;0
19;1
20;0
21;0
22;2
23;1
24;0


==> figures/figLocations/figLocations.csv <==
class;avg;max
1;0.315;0.38
2;0.39125;0.63
3;0.306;0.5
4;0.4925;0.63
5;0.38;0.38
6;0.442;0.63
7;0.238571428571;0.33
8;0.303333333333;0.33
9;0.25;0.25


==> figures/figMethod/figMethod.csv <==
class;without;with
1;4;0
2;12;5
3;3;1
4;0;5
5;3;8


==> figures/figMethodClasses/figMethodClasses.csv <==
class;genetic;greedy;BuP;other
1;0;0;0;0
2;1;1;0;3
3;0;0;0;0
4;3;1;0;1
5;0;1;4;3


==> figures/figObj/figObj.csv <==
obj;strategic;operational
1;0.44;0.6875
2;0.44;0.25
3;0.96;0.25
4;0.36;0.125
5;0.44;0.0625
6;0.6;0.875


==> figures/figPub/figPub.csv <==
year;num;cum
2013;2;2
2014;2;2
2015;1;1
2016;5;2
2017;7;3
2018;6;3
2019;10;4
2020;4;4


==> figures/figPub/figPubA.csv <==
year;num
2013;2
2014;2
2015;1
2016;5
2017;7
2018;6
2019;10
2020;7


==> figures/figPub/figPubB.csv <==
year;avg
2015;1.66666666667
2016;2.66666666667
2017;4.33333333333
2018;6.0
2019;7.66666666667
2020;14.6666666667


==> figures/figSAP/fig_EB-SAP.csv <==
req;num
1;4
2;3
3;3
4;1
5;1
6;5
7;0
8;0
9;3
10;3
11;2
12;0
13;0
14;0
15;3
16;1
17;3
18;0
19;2
20;1
21;0
22;5
23;5
24;4


==> figures/figSAP/fig_SAP.csv <==
req;num
1;4
2;3
3;3
4;1
5;1
6;5
7;0
8;0
9;3
10;2
11;3
12;0
13;0
14;0
15;3
16;1
17;3
18;0
19;2
20;1
21;0
22;5
23;5
24;4


==> figures/figSpider/figSpider.dat <==
column0 column1 column2 column3 column4 column5 
{costs (T)} 6.66666666667 3.88888888889 7.77777777778 5.66666666667 2.87878787879 
{bus fleet\\management (F)} 7.33333333333 1.46666666667 4.66666666667 3.2 1.09090909091 
{charging infrastructure (I)} 1.66666666667 5.16666666667 3.33333333333 1.5 0.0 
{energy consumption (E)} 1.11111111111 2.22222222222 2.22222222222 2.66666666667 0.909090909091 
{charging procedures (C)} 0.0 5.33333333333 3.33333333333 3.0 2.72727272727 
{operational decisions (S)} 1.66666666667 0.0 5.0 5.0 10.0 
{deadheading and detours (D)} 0.0 2.0 10.0 9.0 7.27272727273 


==> figures/figVSP/fig_VSP.csv <==
req;num
1;7
2;1
3;1
4;1
5;0
6;9
7;0
8;0
9;3
10;1
11;2
12;0
13;0
14;0
15;0
16;1
17;1
18;1
19;5
20;1
21;11
22;11
23;8
24;8


==> figures/figYears/fig9.csv <==
year;coverage
2013;0.291666667
2013;0.208333333
2014;0.3
2014;0.25
2015;0.25
2016;0.52173913
2016;0.291666667
2016;0.208333333
2016;0.291666667
2016;0.291666667
2017;0.291666667
2017;0.125
2017;0.375
2017;0.208333333
2017;0.333333333
2017;0.375
2017;0.375
2018;0.25
2018;0.625
2018;0.458333333
2018;0.652173913
2018;0.208333333
2018;0.333333333
2019;0.35
2019;0.391304348
2019;0.333333333
2019;0.625
2019;0.333333333
2019;0.217391304
2019;0.5
2019;0.166666667
2019;0.166666667
2019;0.347826087
2020;0.416666667
2020;0.291666667
2020;0.304347826
2020;0.47826087


==> figures/figYears/figYearsData.csv <==
year;coverage
2019;0.38
2016;0.21
2014;0.25
2018;0.63
2020;0.29
2020;0.63
2019;0.33
2016;0.5
2019;0.38
2016;0.29
2017;0.29
2017;0.33
2017;0.38
2019;0.25
2019;0.29
2017;0.13
2013;0.21
2017;0.21
2017;0.38
2020;0.46
2020;0.29
2020;0.42
2019;0.63
2017;0.38
2013;0.29
2019;0.33
2018;0.46
2018;0.21
2020;0.46
2016;0.29
2018;0.63
2018;0.25
2014;0.25
2015;0.25
2019;0.17
2019;0.17
2020;0.21
2018;0.33
2016;0.29
2019;0.5


==> figures/figYears/figYearsRegression.csv <==
a;b
-49.3648088501;0.0246372667068


==> text/pgf/figBoxPlot.csv <==
0.3475;0.44;0.52;0.25;0.58;
0.25;0.29;0.31;0.17;0.33;
0.25;0.46;0.5;0.21;0.63;
0.555;0.63;0.63;0.33;0.63;
0.21;0.29;0.38;0.13;0.46;


==> text/pgf/figBuses.csv <==
year;num
2013;360
2014;365
2015;392
2016;661
2017;830
2018;1449
2019;3418
2020;3855


==> text/pgf/figCase.csv <==
class;without;with
1;0;4
2;3;14
3;2;2
4;2;3
5;3;8


==> text/pgf/figLocations.csv <==
class;avg;max
1;0.315;0.38
2;0.39125;0.63
3;0.306;0.5
4;0.4925;0.63
5;0.38;0.38
6;0.442;0.63
7;0.238571428571;0.33
8;0.303333333333;0.33
9;0.25;0.25


==> text/pgf/figMethodClasses.csv <==
class;commercial;exact;heuristic
1;4;0;0
2;12;0;5
3;3;0;1
4;0;0;5
5;3;4;4


==> text/pgf/figObj.csv <==
obj;strategic;operational
1;0.44;0.6875
2;0.44;0.25
3;0.96;0.25
4;0.36;0.125
5;0.44;0.0625
6;0.6;0.875


==> text/pgf/figPubA.csv <==
year;num
2013;2
2014;2
2015;1
2016;5
2017;7
2018;6
2019;10
2020;7


==> text/pgf/figPubB.csv <==
year;avg
2015;1.666666667
2016;2.666666667
2017;4.333333333
2018;6
2019;7.66
2020;7.66


==> text/pgf/figSpider.dat <==
column0 column1 column2 column3 column4 column5 
{Costs (T)} 6.66666666667 3.88888888889 7.77777777778 5.66666666667 2.87878787879 
{Bus fleet\\management (F)} 7.33333333333 1.46666666667 4.66666666667 3.2 1.09090909091 
{Charging infrastructure (I)} 1.66666666667 5.16666666667 3.33333333333 1.5 0.0 
{Energy consumption (E)} 1.11111111111 2.22222222222 2.22222222222 2.66666666667 0.909090909091 
{Charging procedures (C)} 0.0 5.33333333333 3.33333333333 3.0 2.72727272727 
{Operational decisions (S)} 1.66666666667 0.0 5.0 5.0 10.0 
{Deadheading and detours (D)} 0.0 2.0 10.0 9.0 7.27272727273 


==> text/pgf/figYearsData.csv <==
year;coverage
2019;0.38
2016;0.21
2014;0.25
2018;0.63
2020;0.29
2020;0.63
2019;0.33
2016;0.5
2019;0.38
2016;0.29
2017;0.29
2017;0.33
2017;0.38
2019;0.25
2019;0.29
2017;0.13
2013;0.21
2017;0.21
2017;0.38
2020;0.46
2020;0.29
2020;0.42
2019;0.63
2017;0.38
2013;0.29
2019;0.33
2018;0.46
2018;0.21
2020;0.46
2016;0.29
2018;0.63
2018;0.25
2014;0.25
2015;0.25
2019;0.17
2019;0.17
2020;0.21
2018;0.33
2016;0.29
2019;0.5


==> tkz-kiviat/doc/latex/file.dat <==
%file.dat
column1                    column2   column3 
Reliability                6           6.5
Usability                  4           9
{Application Architecture} 7           8
{Version Control}          6.5         7
Timeliness                 2           8
Efficiency                 3           4
Effectiveness              5           6.5
Interoperability           1.5         7

==> tkz-kiviat/doc/latex/file2.dat <==
%file2.dat
column1                    column2   
Reliability                6         
Usability                  4         
Timeliness                 2         
Efficiency                 3         



==> tkz-kiviat/examples/latex/file.dat <==
%tableae.dat
column1                    column2   column3 
Reliability                6           6.5
Usability                  4           9
{Application Architecture} 7           8
{Version Control}          6.5         7
Timeliness                 2           8
Efficiency                 3           4
Effectiveness              5           6.5
Interoperability           1.5         7
